SeaTurtleID2022: A long-span dataset for reliable sea turtle re-identification

This paper introduces the first public large-scale, long-span dataset with sea turtle photographs captured in the wild -- \href{https://www.kaggle.com/datasets/wildlifedatasets/seaturtleid2022}{SeaTurtleID2022}. The dataset contains 8729 photographs of 438 unique individuals collected within 13 years, making it the longest-spanned dataset for animal re-identification. All photographs include various annotations, e.g., identity, encounter timestamp, and body parts segmentation masks. Instead of standard "random" splits, the dataset allows for two realistic and ecologically motivated splits: (i) a \textit{time-aware closed-set} with training, validation, and test data from different days/years, and (ii) a \textit{time-aware open-set} with new unknown individuals in test and validation sets. We show that time-aware splits are essential for benchmarking re-identification methods, as random splits lead to performance overestimation. Furthermore, a baseline instance segmentation and re-identification performance over various body parts is provided. Finally, an end-to-end system for sea turtle re-identification is proposed and evaluated. The proposed system based on Hybrid Task Cascade for head instance segmentation and ArcFace-trained feature-extractor achieved an accuracy of 86.8\%.

==> csv/Matches_5_0.csv <==
163.79,8.58,226.57,24.71,191.38,13.76,25.80,49.91,26.77,176.25,68.60,193.87,180.30,15.58,38.65,34.24,113.16,92.00,50.60,23.42
504.09,9.03,523.27,19.80,414.54,7.16,543.75,44.44,511.67,9.09,331.96,138.70,445.36,3.73,415.31,182.71,441.72,120.82,390.32,19.54


==> csv/Matches_5_1.csv <==
113.16,92.00,171.80,46.34,188.46,47.23,128.85,86.38,73.26,134.55,93.90,139.55,133.39,108.04,117.83,66.47,117.56,70.48,167.92,105.13
441.72,120.82,543.03,120.45,508.94,99.42,456.24,119.32,396.24,141.88,413.75,150.82,452.42,136.20,451.62,100.86,450.19,104.24,484.44,142.50


==> csv/Matches_time.csv <==
index,counts
1.0000,0.5350
2.0000,0.4315
3.0000,0.3759
4.0000,0.2477
5.0000,0.0479
6.0000,0.0250


==> csv/NewIdentities.csv <==
span,values
2010,5
2011,18
2012,22
2013,21
2014,37
2015,95
2016,92
2017,26
2018,41
2019,38
2020,29
2021,13
2022,10


==> csv/Number_years.csv <==
year,photos,encounters
2010,84,17
2011,182,27
2012,143,27
2013,179,33
2014,217,58
2015,1265,179
2016,1738,245
2017,606,86
2018,889,134
2019,1118,146
2020,1081,110
2021,641,75
2022,586,84

==> csv/Observation_years1.csv <==
span,values
1,258
2,97
3,53
4,15
5,9
6,3
7,1
8,2


==> csv/Observation_years2.csv <==
span,values
1,235
2,9
3,21
4,39
5,41
6,24
7,15
8,6
9,7
10,3


==> csv/Rotation_1.csv <==
114.42,353.75,60.85,389.80,101.93,369.61,120.62,382.34,63.15,347.49,66.13,383.78,57.57,385.71,62.96,383.01,43.25,378.54,56.75,394.46,114.42,133.75,60.85,169.80,101.93,149.61,120.62,162.34,63.15,127.49,66.13,163.78,57.57,165.71,62.96,163.01,43.25,158.54,56.75,174.46
357.35,339.95,300.68,353.41,342.76,349.19,356.21,370.25,313.70,312.94,307.15,348.41,298.91,347.90,304.64,346.35,288.45,335.12,295.64,357.51,333.06,133.38,278.65,169.98,320.37,148.29,339.16,162.02,280.84,126.44,283.87,162.66,275.35,165.68,280.75,161.82,261.09,158.31,274.68,175.82


==> csv/Transitions.csv <==
194.39,388.52,149.48,300.58,120.76,320.96,143.53,348.43,196.86,289.05,207.14,395.61,136.40,353.13,143.06,325.07,57.82,297.28,202.13,385.73,639.33,130.28,659.47,69.51,638.62,110.07,650.49,125.93,634.66,116.35,654.75,94.28,664.41,84.45,662.67,135.92,699.30,100.86,675.14,138.94,893.06,326.15,900.38,344.71,900.07,291.16,895.72,305.26,853.21,280.88,890.80,343.86,886.77,277.45,909.46,307.18,907.17,321.95,907.84,337.95,835.19,104.77,835.72,107.99,830.38,111.91,827.93,120.51,801.72,102.13,833.21,122.73,833.40,107.00,862.04,124.21,807.06,89.42,807.09,105.49,1049.81,361.48,1032.24,280.80,1051.39,364.13,1040.80,286.56,1053.66,296.72,1028.76,300.91,1032.60,305.15,1065.17,283.03,1049.73,300.44,1070.08,385.72
480.74,336.08,430.70,261.35,402.89,279.43,427.66,299.88,467.35,249.84,494.32,344.73,420.74,305.54,424.08,280.84,419.02,299.35,488.30,334.76,443.55,128.36,419.10,55.11,427.42,108.54,450.83,118.84,362.99,113.81,431.37,85.27,433.78,67.75,468.32,123.73,478.83,63.31,480.74,116.08,638.62,330.07,639.33,350.28,664.41,304.45,654.75,314.28,624.86,278.97,632.92,344.02,659.47,289.51,665.06,320.11,652.86,330.92,650.49,345.93,1064.95,59.96,1065.17,63.03,1058.35,67.45,1053.66,76.72,1033.78,57.63,1058.41,79.13,1062.47,62.53,1084.76,83.47,1042.31,43.53,1066.91,57.40,1279.06,360.98,1317.80,290.17,1278.46,363.46,1321.21,299.87,1323.80,315.32,1303.44,302.57,1303.92,308.76,1234.04,373.43,1318.61,316.13,1273.97,390.00


==> csv/Transitions_mod.csv <==
194.39,388.52,149.48,300.58,120.76,320.96,143.53,348.43,196.86,289.05,207.14,395.61,136.40,353.13,143.06,325.07,202.13,385.73,639.33,130.28,659.47,69.51,638.62,110.07,650.49,125.93,654.75,94.28,664.41,84.45,662.67,135.92,699.30,100.86,675.14,138.94,893.06,326.15,900.38,344.71,900.07,291.16,895.72,305.26,853.21,280.88,890.80,343.86,886.77,277.45,909.46,307.18,907.17,321.95,907.84,337.95,835.19,104.77,835.72,107.99,830.38,111.91,827.93,120.51,801.72,102.13,833.21,122.73,833.40,107.00,862.04,124.21,807.06,89.42,807.09,105.49,1049.81,361.48,1032.24,280.80,1051.39,364.13,1040.80,286.56,1053.66,296.72,1028.76,300.91,1032.60,305.15,1049.73,300.44,1070.08,385.72
480.74,336.08,430.70,261.35,402.89,279.43,427.66,299.88,467.35,249.84,494.32,344.73,420.74,305.54,424.08,280.84,488.30,334.76,443.55,128.36,419.10,55.11,427.42,108.54,450.83,118.84,431.37,85.27,433.78,67.75,468.32,123.73,478.83,63.31,480.74,116.08,638.62,330.07,639.33,350.28,664.41,304.45,654.75,314.28,624.86,278.97,632.92,344.02,659.47,289.51,665.06,320.11,652.86,330.92,650.49,345.93,1064.95,59.96,1065.17,63.03,1058.35,67.45,1053.66,76.72,1033.78,57.63,1058.41,79.13,1062.47,62.53,1084.76,83.47,1042.31,43.53,1066.91,57.40,1279.06,360.98,1317.80,290.17,1278.46,363.46,1321.21,299.87,1323.80,315.32,1303.44,302.57,1303.92,308.76,1318.61,316.13,1273.97,390.00


==> csv/Turtle_counts.csv <==
index,counts
1,190
2,176
3,154
4,118
5,108
6,98
7,93
8,93
9,85
10,84
11,77
12,76
13,74
14,70
15,69
16,67
17,64
18,61
19,61
20,60
21,57
22,56
23,55
24,54
25,53
26,51
27,51
28,50
29,50
30,50
31,50
32,49
33,47
34,46
35,46
36,46
37,46
38,45
39,45
40,44
41,43
42,43
43,43
44,42
45,42
46,42
47,42
48,42
49,41
50,41
51,41
52,40
53,40
54,38
55,38
56,37
57,36
58,36
59,36
60,36
61,36
62,36
63,35
64,35
65,35
66,35
67,35
68,34
69,34
70,34
71,34
72,33
73,32
74,32
75,32
76,32
77,32
78,32
79,32
80,32
81,32
82,31
83,31
84,30
85,30
86,30
87,30
88,30
89,29
90,29
91,29
92,29
93,29
94,29
95,29
96,28
97,28
98,27
99,27
100,27
101,27
102,26
103,26
104,26
105,26
106,26
107,26
108,26
109,25
110,24
111,24
112,24
113,24
114,24
115,24
116,24
117,24
118,24
119,24
120,23
121,23
122,23
123,22
124,22
125,22
126,22
127,22
128,22
129,22
130,22
131,22
132,22
133,22
134,22
135,22
136,21
137,21
138,21
139,21
140,21
141,21
142,20
143,20
144,20
145,20
146,20
147,20
148,20
149,19
150,19
151,19
152,19
153,19
154,19
155,19
156,19
157,18
158,18
159,18
160,18
161,18
162,18
163,18
164,18
165,18
166,18
167,18
168,18
169,18
170,17
171,17
172,17
173,17
174,17
175,17
176,17
177,16
178,16
179,16
180,16
181,16
182,16
183,16
184,16
185,16
186,16
187,15
188,15
189,15
190,15
191,15
192,15
193,15
194,15
195,15
196,15
197,15
198,15
199,15
200,15
201,15
202,15
203,14
204,14
205,14
206,14
207,14
208,14
209,14
210,14
211,14
212,14
213,14
214,14
215,14
216,13
217,13
218,13
219,13
220,13
221,13
222,13
223,13
224,13
225,13
226,13
227,13
228,13
229,13
230,13
231,13
232,13
233,13
234,13
235,12
236,12
237,12
238,12
239,12
240,12
241,12
242,12
243,12
244,12
245,12
246,11
247,11
248,11
249,11
250,11
251,11
252,11
253,11
254,11
255,11
256,11
257,11
258,11
259,11
260,10
261,10
262,10
263,10
264,10
265,10
266,10
267,10
268,10
269,10
270,10
271,10
272,10
273,9
274,9
275,9
276,9
277,9
278,9
279,9
280,9
281,9
282,9
283,9
284,9
285,9
286,9
287,9
288,9
289,9
290,9
291,9
292,9
293,9
294,8
295,8
296,8
297,8
298,8
299,8
300,8
301,8
302,8
303,8
304,8
305,8
306,8
307,8
308,8
309,8
310,8
311,8
312,8
313,8
314,8
315,8
316,7
317,7
318,7
319,7
320,7
321,7
322,7
323,7
324,7
325,7
326,7
327,7
328,7
329,7
330,7
331,7
332,7
333,7
334,7
335,7
336,7
337,7
338,6
339,6
340,6
341,6
342,6
343,6
344,6
345,6
346,6
347,6
348,6
349,6
350,6
351,6
352,6
353,6
354,6
355,6
356,6
357,6
358,6
359,6
360,6
361,6
362,6
363,6
364,6
365,6
366,5
367,5
368,5
369,5
370,5
371,5
372,5
373,5
374,5
375,5
376,5
377,5
378,5
379,5
380,5
381,5
382,5
383,5
384,5
385,5
386,5
387,5
388,5
389,5
390,4
391,4
392,4
393,4
394,4
395,4
396,4
397,4
398,4
399,4
400,4
401,4
402,4
403,4
404,4
405,4
406,4
407,3
408,3
409,3
410,3
411,3
412,3
413,3
414,3
415,3
416,3
417,3
418,3
419,3
420,3
421,3
422,3
423,3
424,3
425,3
426,3
427,3
428,3
429,2
430,2
431,2
432,2
433,2
434,2
435,2
436,2
437,2
438,1

==> csv/random_head_knn.csv <==
,random_head
0,0.8719604863221885
1,0.8719604863221885
2,0.8586626139817629
3,0.8586626139817629
4,0.8499240121580547
5,0.848404255319149
6,0.8381458966565349
7,0.8366261398176292
8,0.8267477203647416
9,0.8240881458966566
10,0.8180091185410334
11,0.8153495440729484
12,0.810790273556231
13,0.8088905775075987
14,0.8043313069908815
15,0.8020516717325228
16,0.7974924012158054
17,0.7955927051671733
18,0.7933130699088146
19,0.791033434650456
20,0.787613981762918
21,0.7864741641337386
22,0.7830547112462006
23,0.7815349544072948
24,0.7803951367781155
25,0.7769756838905775
26,0.7743161094224924
27,0.773176291793313
28,0.770516717325228
29,0.7697568389057751
30,0.7689969604863222
31,0.7689969604863222
32,0.7682370820668692
33,0.76709726443769
34,0.7655775075987842
35,0.7659574468085106
36,0.7655775075987842
37,0.7651975683890577
38,0.763677811550152
39,0.7632978723404256
40,0.7632978723404256
41,0.7629179331306991
42,0.7621580547112462
43,0.7617781155015197
44,0.7617781155015197
45,0.7617781155015197
46,0.7613981762917933
47,0.7602583586626139
48,0.7602583586626139
49,0.7602583586626139
50,0.7602583586626139
51,0.7602583586626139
52,0.7598784194528876
53,0.7594984802431611
54,0.7591185410334347
55,0.7591185410334347
56,0.7591185410334347
57,0.7591185410334347
58,0.7583586626139818
59,0.7575987841945289
60,0.7575987841945289
61,0.7572188449848024
62,0.7572188449848024
63,0.7564589665653495
64,0.756079027355623
65,0.7556990881458967
66,0.7556990881458967
67,0.7556990881458967
68,0.7556990881458967
69,0.7553191489361702
70,0.7553191489361702
71,0.7553191489361702
72,0.7553191489361702
73,0.7553191489361702
74,0.7556990881458967
75,0.7556990881458967
76,0.7556990881458967
77,0.7556990881458967
78,0.7556990881458967
79,0.7556990881458967
80,0.7553191489361702
81,0.7553191489361702
82,0.7553191489361702
83,0.7553191489361702
84,0.7553191489361702
85,0.7553191489361702
86,0.7553191489361702
87,0.7553191489361702
88,0.7553191489361702
89,0.7553191489361702
90,0.7553191489361702
91,0.7553191489361702
92,0.7553191489361702
93,0.7553191489361702
94,0.7553191489361702
95,0.7553191489361702
96,0.7545592705167173
97,0.7541793313069909
98,0.7541793313069909
99,0.7541793313069909


==> csv/random_turtle_knn.csv <==
,random_turtle
0,0.8050911854103343
1,0.8050911854103343
2,0.7898936170212766
3,0.7898936170212766
4,0.7860942249240122
5,0.7838145896656535
6,0.7800151975683891
7,0.7781155015197568
8,0.7712765957446809
9,0.7697568389057751
10,0.7613981762917933
11,0.7598784194528876
12,0.7484802431610942
13,0.7458206686930091
14,0.7355623100303952
15,0.7325227963525835
16,0.726063829787234
17,0.7256838905775076
18,0.7180851063829787
19,0.7165653495440729
20,0.708966565349544
21,0.7066869300911854
22,0.702887537993921
23,0.7002279635258358
24,0.6975683890577508
25,0.6949088145896657
26,0.6933890577507599
27,0.692629179331307
28,0.6895896656534954
29,0.6888297872340425
30,0.6865501519756839
31,0.6842705167173252
32,0.6842705167173252
33,0.6838905775075987
34,0.682370820668693
35,0.6816109422492401
36,0.6781914893617021
37,0.6759118541033434
38,0.6747720364741642
39,0.6740121580547113
40,0.6732522796352584
41,0.6717325227963525
42,0.6713525835866262
43,0.6709726443768997
44,0.6690729483282675
45,0.6675531914893617
46,0.6675531914893617
47,0.6671732522796353
48,0.6667933130699089
49,0.6664133738601824
50,0.6664133738601824
51,0.666033434650456
52,0.6648936170212766
53,0.6645136778115501
54,0.6637537993920972
55,0.6633738601823708
56,0.6637537993920972
57,0.6641337386018237
58,0.6641337386018237
59,0.6641337386018237
60,0.6637537993920972
61,0.6629939209726444
62,0.662613981762918
63,0.6614741641337386
64,0.6618541033434651
65,0.6618541033434651
66,0.6618541033434651
67,0.6618541033434651
68,0.6599544072948328
69,0.6595744680851063
70,0.65919452887538
71,0.6588145896656535
72,0.6584346504559271
73,0.6584346504559271
74,0.6584346504559271
75,0.6584346504559271
76,0.6580547112462006
77,0.6576747720364742
78,0.6569148936170213
79,0.6569148936170213
80,0.6565349544072948
81,0.6565349544072948
82,0.6565349544072948
83,0.6561550151975684
84,0.6561550151975684
85,0.6557750759878419
86,0.6553951367781155
87,0.6553951367781155
88,0.6546352583586627
89,0.6534954407294833
90,0.6534954407294833
91,0.6534954407294833
92,0.6534954407294833
93,0.6531155015197568
94,0.6523556231003039
95,0.6523556231003039
96,0.6523556231003039
97,0.6519756838905775
98,0.651595744680851
99,0.651595744680851


==> csv/timeaware_head_knn.csv <==
,timeaware_head
0,0.6922492401215805
1,0.6922492401215805
2,0.6937689969604863
3,0.6937689969604863
4,0.6903495440729484
5,0.6869300911854104
6,0.6812310030395137
7,0.6793313069908815
8,0.6724924012158054
9,0.6732522796352584
10,0.6633738601823708
11,0.6622340425531915
12,0.6595744680851063
13,0.6576747720364742
14,0.6553951367781155
15,0.6508358662613982
16,0.6477963525835866
17,0.6470364741641338
18,0.64209726443769
19,0.6394376899696048
20,0.6352583586626139
21,0.6344984802431611
22,0.631079027355623
23,0.6299392097264438
24,0.6257598784194529
25,0.6219604863221885
26,0.6196808510638298
27,0.6147416413373861
28,0.6098024316109423
29,0.6048632218844985
30,0.6014437689969605
31,0.6003039513677811
32,0.5991641337386018
33,0.5968844984802432
34,0.5949848024316109
35,0.5938449848024316
36,0.5915653495440729
37,0.5911854103343465
38,0.5892857142857143
39,0.5881458966565349
40,0.5862462006079028
41,0.5851063829787234
42,0.5835866261398176
43,0.5820668693009119
44,0.5805471124620061
45,0.5801671732522796
46,0.5767477203647416
47,0.5748480243161094
48,0.5729483282674772
49,0.5725683890577508
50,0.5706686930091185
51,0.5699088145896657
52,0.5699088145896657
53,0.5702887537993921
54,0.5695288753799392
55,0.5687689969604863
56,0.5672492401215805
57,0.5664893617021277
58,0.5661094224924013
59,0.5653495440729484
60,0.5653495440729484
61,0.5634498480243161
62,0.5634498480243161
63,0.5630699088145896
64,0.5626899696048632
65,0.5615501519756839
66,0.5611702127659575
67,0.5604103343465046
68,0.5600303951367781
69,0.5600303951367781
70,0.5596504559270516
71,0.5596504559270516
72,0.5592705167173252
73,0.5588905775075987
74,0.5588905775075987
75,0.557370820668693
76,0.5566109422492401
77,0.5566109422492401
78,0.5562310030395137
79,0.5562310030395137
80,0.5562310030395137
81,0.5543313069908815
82,0.5535714285714286
83,0.5528115501519757
84,0.5528115501519757
85,0.5524316109422492
86,0.5524316109422492
87,0.5524316109422492
88,0.5520516717325228
89,0.5520516717325228
90,0.5516717325227963
91,0.5516717325227963
92,0.5516717325227963
93,0.5512917933130699
94,0.5509118541033434
95,0.550531914893617
96,0.550531914893617
97,0.5501519756838906
98,0.5497720364741642
99,0.5497720364741642


==> csv/timeaware_turtle_knn.csv <==
,timeaware_turtle
0,0.3472644376899696
1,0.3472644376899696
2,0.34612462006079026
3,0.34612462006079026
4,0.34612462006079026
5,0.34574468085106386
6,0.34574468085106386
7,0.3446048632218845
8,0.3427051671732523
9,0.3423252279635258
10,0.3411854103343465
11,0.3411854103343465
12,0.33548632218844987
13,0.3343465045592705
14,0.3324468085106383
15,0.32978723404255317
16,0.32940729483282677
17,0.32750759878419455
18,0.3256079027355623
19,0.32484802431610943
20,0.32256838905775076
21,0.321048632218845
22,0.3202887537993921
23,0.31876899696048633
24,0.31648936170212766
25,0.31572948328267475
26,0.31382978723404253
27,0.3126899696048632
28,0.30965045592705165
29,0.3069908814589666
30,0.30851063829787234
31,0.3069908814589666
32,0.3066109422492401
33,0.3047112462006079
34,0.3028115501519757
35,0.30167173252279633
36,0.29901215805471126
37,0.29749240121580545
38,0.29711246200607905
39,0.29711246200607905
40,0.29635258358662614
41,0.29559270516717323
42,0.2959726443768997
43,0.2948328267477204
44,0.2944528875379939
45,0.29293313069908816
46,0.2917933130699088
47,0.29103343465045595
48,0.29103343465045595
49,0.2898936170212766
50,0.2887537993920973
51,0.2883738601823708
52,0.28609422492401215
53,0.28495440729483285
54,0.28495440729483285
55,0.28495440729483285
56,0.28495440729483285
57,0.28495440729483285
58,0.2838145896656535
59,0.28305471124620063
60,0.2815349544072948
61,0.28077507598784196
62,0.2815349544072948
63,0.2803951367781155
64,0.2803951367781155
65,0.2803951367781155
66,0.2811550151975684
67,0.2811550151975684
68,0.28191489361702127
69,0.28191489361702127
70,0.2815349544072948
71,0.28191489361702127
72,0.2811550151975684
73,0.2811550151975684
74,0.2838145896656535
75,0.28495440729483285
76,0.28533434650455924
77,0.28495440729483285
78,0.28495440729483285
79,0.2845744680851064
80,0.28419452887537994
81,0.2838145896656535
82,0.28343465045592703
83,0.28343465045592703
84,0.2838145896656535
85,0.28305471124620063
86,0.28305471124620063
87,0.28305471124620063
88,0.28191489361702127
89,0.28077507598784196
90,0.28077507598784196
91,0.2811550151975684
92,0.28077507598784196
93,0.28077507598784196
94,0.27811550151975684
95,0.27811550151975684
96,0.27811550151975684
97,0.27811550151975684
98,0.27811550151975684
99,0.2777355623100304

